On the utility of power spectral techniques with feature selection techniques for effective mental task classification in noninvasive BCI

In this paper classification of mental task-root Brain-Computer Interfaces (BCI) is being investigated, as those are a dominant area of investigations in BCI and are of utmost interest as these systems can be augmented life of people having severe disabilities. The BCI model's performance is primarily dependent on the size of the feature vector, which is obtained through multiple channels. In the case of mental task classification, the availability of training samples to features are minimal. Very often, feature selection is used to increase the ratio for the mental task classification by getting rid of irrelevant and superfluous features. This paper proposes an approach to select relevant and non-redundant spectral features for the mental task classification. This can be done by using four very known multivariate feature selection methods viz, Bhattacharya's Distance, Ratio of Scatter Matrices, Linear Regression and Minimum Redundancy & Maximum Relevance. This work also deals with a comparative analysis of multivariate and univariate feature selection for mental task classification. After applying the above-stated method, the findings demonstrate substantial improvements in the performance of the learning model for mental task classification. Moreover, the efficacy of the proposed approach is endorsed by carrying out a robust ranking algorithm and Friedman's statistical test for finding the best combinations and comparing different combinations of power spectral density and feature selection methods.

==> manuscript_comment_feb3.txt <==
at Many places, no space after full-stop(.) and comma(,).
also before full-stop(.), space should be removed.


For Bhattacharaya Distance, you have not mentioned its significance, as you have done for rest of methods.

check eq 20, beta should be replaced by 1/2
in eq 22, mu0 should be a vector
eq 24, explain error term in text
eq 28, problem -> summation is not over k,l it is over individual element of fk and fl.
relook eq 29, 30 and 31. because relevance and redundancy of a feature which we are testing whether to include in the set of selected features or not, is calculated. and denominator i.e. |S| is total number of selected feature.

FIgure 2 size should be increased

Section 4 may have sub-headings for (A) Dataset, (B) pre-processing

Fro Fig 4-6, I inferref that FDR score is coming out to be at max 0.04, which is very very low. It seems features can't help to discrimate significantly.

Section III should be Feature Selection
within which A. Univariate Feature Selection Techniques
B. Multivariate Feature Selection Tech.
Do the replacement of text accordingly.
Also, I think ur papers used multivariate approach where u must have highlighted why multivariate. then here is no need to repeat.. u can mention, as suggested in literature (ur paper ref), we are also evaluating the efficacy of multivariate feature selection.


Section IV should be Proposed method 
Mention: 
Our proposed methodology has two pipelines: 1) for univariate and 2) for multi-variate (update Figure2 as sent you on whatsapp, something like this)
Sub sections should be:
A. Dataset
B. Pre-processing
C. Feature extraction, mention here the parameters of each tech (whereever applicable)
D. Application of Feature Selection (univariate and multivariate)
E. Classification: mention classification also


Section V: Results and Discussion
A.Analysis of Features
Include fig 3 and its analysis
B. Results of Pipeline1 (Univariate)
Include Fig 4-8 and its observations
C. Results of Pipeline1 (Multivariate)
Include Fig 9 and its analysis and also show corelation plot( if possible)  
D. Friedman statistical test
E. Add comparison with existing methods : You should add ur method performance in comparison to the existing.. don't conduct experiment, bt mention in a tabular form what results are quoted into the litertaure for different methodology for mental task classification. here u should also mention results of ur previos published work.

Represent accuracies in tablar form also. Because we can't infere LDA works better with which extrction tech.

Add one para in section V: Results and discussion, stating that we mentions the answers for the questions which you marked in Introduction. Also mention this is the first work which proposed comparison of performance of univariate approach and multivariate feature selection approach for mental class classification. 


To answer your second question, "Whether the further reduction in dimensionality of features using feature selection approaches improves the classification performance or not.", I think yu should compare the classification accuracy with and without feature extraction. Only then this point will be justify and next 2 questions will be answered. Then write whats the benefit of ur method for patients/clinicians/society, means how u r contribuing to the soceity.


In Abstract, start with What and Why/need mental task classification and then suggest your methodology. Also, mention maximum classification accuracy and result of friedman test. Then write whats the benefit of ur method for patients/clinicians/society.


